Chow-Liu++: Optimal Prediction-Centric Learning of Tree Ising Models

We consider the problem of learning a tree-structured Ising model from data, such that subsequent predictions computed using the model are accurate. Concretely, we aim to learn a model such that posteriors $P(X_i|X_S)$ for small sets of variables $S$ are accurate. Since its introduction more than 50 years ago, the Chow-Liu algorithm, which efficiently computes the maximum likelihood tree, has been the benchmark algorithm for learning tree-structured graphical models. A bound on the sample complexity of the Chow-Liu algorithm with respect to the prediction-centric local total variation loss was shown in [BK19]. While those results demonstrated that it is possible to learn a useful model even when recovering the true underlying graph is impossible, their bound depends on the maximum strength of interactions and thus does not achieve the information-theoretic optimum. In this paper, we introduce a new algorithm that carefully combines elements of the Chow-Liu algorithm with tree metric reconstruction methods to efficiently and optimally learn tree Ising models under a prediction-centric loss. Our algorithm is robust to model misspecification and adversarial corruptions. In contrast, we show that the celebrated Chow-Liu algorithm can be arbitrarily suboptimal.

==> outline.txt <==
1) Intro overview:
A) Main result and punchline: In this paper, we present an algorithm for learning Ising models for prediction. In contrast to structure learning, where the objective is to recover all of the edges exactly, our objective is to learn an Ising model that is close to the correct model in total variation -- i.e., that for a given $k$ all $k$-wise marginals of the true model and the reconstructed model agree up to $\eps$ total variation distance.
The main result of this paper is an efficient algorithm with sample complexity $O(2^k \eps)$ [or whatever] for this task. The main takeaway is that, in contrast to structure learning, learning for prediction does not require any assumptions on the minimum or maximum edge strength of the edges -- our sample complexity is independent of the edge parameter range,  Previous algorithms for this prediction-centric learning task all had an exponential sample dependence on $\beta$, the maximum edge strength.
Even more egregiously, for structure learning, at least $\exp(2\beta)/\alpha^2 \log(n)$ [or something] samples are information-theoretically required. This implies .

B) Proof ideas:
-- Starting point is Chow-Liu algorithm -- has $exp(2beta)/alpha^2 (\log n)$ sample complexity for structure recovery.
-- Open whether Chow-Liu works for prediction-centric learning, but can show that it fails under very mild model misspecification [not robust].
-- Chow-Liu fails in independent noise model and adversarial noise model [state Theorems -- proved in section ]
-- We prove a version of Chow-Liu that is robust under adversarial noise:
    -- Use Chow-Liu to figure out the weak edges in the model
    -- Use tree metric reconstruction algorithms to figure out strong edges in the model
-- Note that if have $exp(2beta)/alpha^2 (\log n)$ samples, algorithm reduces to simply Chow-Liu...

C) Related work:
Tree metric reconstruction literature
Past work on prediction-centric/structure learning of graphical models

2) Chow Liu failure under model misspecification:
[TODO: change notation of proofs to match current notation & add pictures.]

3) Robust Chow-Liu reconstruction algorithm

A) Intuition: two different families of tree reconstruction algorithms: a) Chow-Liu, b) tree metric reconstruction algorithms.
Chow-Liu fails to reconstruct the topology when there are very strong edges.
Tree metric reconstruction algorithms fail when there are very weak edges, because can't get a multiplicative approximation to the pairwise correlation.

However, there is good news -- the punchline in Bresler-Karzand -- Chow-Liu works even if the edges are very weak.
And if edge strength is lower-bounded by a constant, we can multiplicatively approximate the correlation up to a multiplicative (1+eps) factor and hope to apply tree metric reconstruction algorithms.

Can we get the best of both worlds? The answer is yes.
a) In a preprocessing phase we get handle weak edges using Chow-Liu: we run Chow-Liu to partition the vertices into $V = V_1 \sqcup \dots \sqcup V_m$ so that each set $V_i$ in the partition corresponds to a tree Ising model with edge strength lower-bounded by a constant.
b) For each vertex set $V_i$, we separately reconstruct the tree Ising model using a tree metric reconstruction algorithm.
c) We stitch together the local models on strong edges found using tree metric reconstruction, along with the global topology on weak edges found by Chow-Liu. We return the result.

Pseudocode is provided below. For ease of exposition, we show the algorithm for the ferromagnetic case. The reduction from the general case to the ferromagnetic case is very simple, and is presented in Appendix Ferromagnetic.

Algorithm Prediction-Learning-Ferromagnetic(\hat{\Theta},\eps):
Input: \eps-approximate correlations \hat{\Theta} for Ferromagnetic tree-structured model (T,\theta)
Output: (T',\theta') O(\eps)-approximating T in \loctvk2
.... (V1,...,Vm), W <- Preprocess(\mu,\eps) \Comment{Chow-Liu}
.... (T^{(i)}',\theta^{(i)}') <- LocalReconstruction(\hat{\Theta}_{Vi \times Vi},\eps) for all i \in [m] \Comment{Tree metric reconstruction}
.... T' \gets \cup_{i=1}^m T^{(i)}' \cup W, \theta' = \cup_i \theta^{(i)}' \cup \hat{Theta}_{W} \Comment{Glue together}

Algorithm Preprocess(\hat{\theta},\eps):
Input: \eps-approximate correlations \hat{\Theta} for tree-structured model (T,\theta)
Output: Vertex partition (V1,...,Vm) of V, set of weak edges W
.... (T', theta') <- Chow-Liu
.... W = e : theta'_e < 1/10
.... V1,...,Vm \subset V connected components of T' \sm W

Algorithm LocalReconstruction(\hat{\theta},\eps):
Input: \eps-approximate correlations \hat{\Theta} for tree-structured model (T,\theta) with \min_e \theta_e > 1/10
Output: (T',\theta') O(\eps)-approximating T in \loctvk2
.... Pick root rho
.... Construct centroid metric
.... Run Agrawala et al. [MST of ultrametric appx plus centroid metric]
.... Desteinerize and return

Proposition 1:
LocalReconstruction is correct.

Proposition 2:
Assuming LocalReconstruction correctness, Prediction-Learning-Ferromagnetic is correct.

Taken together, Propositions 1 and 2 prove the main theorem.

B) Intuition for LocalReconstruction. (Proposition 1)
-- Edge strengths are lower-bounded, so can get (1+eps) multiplicative approximations on edge correlations.
-- This translates to (1 + O(eps)) multiplicative approximation on distance metric, which suggests applying Agrawala et al.
-- Our situation is slightly different, because in Agrawala et al., have additive eps approximation on distance metric, but we show that the same alg. works.
-- Simple desteinerization at the end.

C) Intuition for Preprocessing. (Proposition 2)
-- Chow-Liu works when edges are not too strong, so we use it for the weak-to-moderate edges whose strength is upper-bounded.
-- We can show that each Vi induces a subtree of T whose edge-strength is lower-bounded, so LocalReconstruction will return a good reconstruction on each Vi.
-- Between Vi's, we lose accuracy in the tree reconstruction, but since the Vi's are far apart, this is compensated by the correlations tending to 0, and the magnitude of the error within the Vi's not compounding, but rather being attenuated by the fact that the path is long.

4) Tree metric reconstruction details (Proposition 1)
    A) Agrawala et al. tree metric reconstruction details
    B) Desteinerization details

5) Preprocessing details

Appendix Reduction to Ferromagnetic Case (Proposition 2)

We present the straightforward reduction from the general case to the ferromagnetic case

Pseudocode for general case:

Prediction-Learning(\Theta,\eps):
Input: \eps-approximate correlations \hat{\Theta} for tree-structured model (T,\theta)
Output: (T',\theta') O(\eps)-approximating T in \loctvk2
